Detection and Preliminary Characterisation of Polluted White Dwarfs from Gaia EDR3 and LAMOST

We present a catalogue of 62 polluted white dwarfs observed by the 9th Low-Resolution Data Release of the Large Sky Area Multi-Object Fiber Spectroscopic Telescope (LAMOST LRS DR9v1; R$\approx$1,800) and the Early Data Release 3 (EDR3) of the Gaia Mission. Among these stellar remnants, 30 are new discoveries with previously unknown traces of calcium pollution. To generate our catalogue, we used a database of 4,324 unique Gaia EDR3 white dwarf candidates with LAMOST LRS DR9v1 observations, many of which have been spectroscopically confirmed by other telescopes. For these stars, we developed a quantitative method to detect calcium absorption in their spectra between 3,900-4,000$\mathring {\mathrm A}$, which we then validated through visual inspection and multiple literature cross-checks. Our catalogue provides the astrometric and photometric properties of the white dwarf candidates, incorporates supplementary data (e.g. Montreal White Dwarf Database, MWDD; PanSTARRS; the Hubble Space Telescope), and indicates the possibility of calcium pollution in their atmospheres. For our final sample of polluted white dwarfs, we also determine the main atmospheric properties of 23 sources with effective temperatures $T_{\rm eff}$$\leq$25,000K and no existing calcium abundances in the MWDD. Our analysis represents a first step towards measuring the full atmospheric composition of these stars and learning about the bulk properties of their accreted material. As we venture into the era of wide-field spectroscopic surveys, our work highlights the importance of combining large-scale databases for identifying and characterising new polluted white dwarfs.

==> ba24_atmospheric_analysis.csv <==
GaiaEDR3,obsid,RA_ICRS,DE_ICRS,Teff,e_Teff,logg,e_logg_low,e_logg_high,mass,e_mass_low,e_mass_high,logHHe,e_logHHe,logCaH(e),e_logCaH(e),Gmag,e_Gmag,Notes
1411668854417599104,743009135,246.86513,49.418777,7609.0,297.0,7.8989,-0.0857,0.088,0.5169,-0.0465,0.0508,-1.5009,6.7462,-9.6686,0.1717,18.8935,0.0035,H out of model grid (extrapolation)
1480890365586927744,901610055,214.878,35.759014,9287.0,633.0,8.1644,-0.1066,0.1099,0.6808,-0.067,0.0719,-4.3404,0.1573,-7.4715,0.1041,17.7559,0.003,Good Fit
1565012935076040832,564901178,202.6583,54.756603,7462.03905551,28.7470596741,8.08866926562,-0.0096405314444,0.0096405314444,0.647118984967,-0.00600027404158,0.00600027404158,,,-8.03,0.05,16.7235,0.0028,Good Fit
1982029516212384384,843010181,338.08524,43.82343,11543.0,770.0,7.5036,-0.112,0.1222,0.3438,-0.039,0.0491,-5.3329,0.1186,-5.9817,0.6497,17.1799,0.0029,He is too strong. Unresolved binary?
200924312484080256,302715031,75.49809,41.05416,12665.4251043,215.351829502,7.73358292526,-0.0308190144535,0.0308190144535,0.465595867058,-0.0146045703948,0.0146045703948,,,-6.2,0.09,17.524,0.0029,Good Fit
2503322616188632320,77505159,37.861557,2.7592525,5643.0,655.0,7.81,-0.49,0.49,0.5,-0.19,0.29,,,-7.3,0.6,20.1916,0.0077,Large Gaia uncertainties
2564020159166337024,472002174,18.035881,4.9191403,13050.0,1346.0,7.676,-0.0735,0.0766,0.4186,-0.0321,0.0359,-3.8199,0.155,-5.6931,0.5872,16.8236,0.0029,He too strong. Unresolved binary?
2759588063311504768,355001148,355.8559,8.623129,6756.32179629,23.5123378271,7.97467870539,-0.0133507623035,0.0133507623035,0.575925638982,-0.0078685465199,0.0078685465199,,,-8.72,0.05,17.2716,0.0029,Good Fit
321093335597030400,201402181,18.684856,35.409504,11468.0,511.0,7.916,-0.1164,0.1218,0.5354,-0.0617,0.0705,-5.0071,0.4802,-9.7187,0.2406,18.7031,0.0036,Good Fit
322324719900568448,284009139,22.221485,36.880573,11997.0,864.0,7.9522,-0.1012,0.1051,0.5568,-0.0555,0.0618,-5.5124,0.201,-9.267,0.1454,17.3203,0.003,Good Fit
3253852143823041792,372704024,64.63081,-2.3182356,11413.0,1182.0,7.8823,-0.1786,0.1924,0.5168,-0.0898,0.1115,-5.3104,0.1849,-9.9365,0.3288,17.17,0.0029,Good fit
3351139990665573120,387301118,101.49338,11.206433,12806.0,2617.0,7.6525,-0.3806,0.495,0.4077,-0.1338,0.2681,-3.946,0.596,-9.5846,0.3831,17.6464,0.0033,Good Fit
3360183783038606336,422409198,106.36909,16.198168,9416.70122578,98.6745436577,7.98592800355,-0.0222913593723,0.0222913593723,0.590450101189,-0.0130759026004,0.0130759026004,,,-5.6,0.1,16.5996,0.0029,"Good spectral fit, but H-alpha inconsistent with best-fit photometric solution"
3433524747667276544,105809172,95.04876,27.929201,7875.0,346.0,8.0871,-0.0801,0.0818,0.6293,-0.0491,0.0522,-4.0,0.2633,-10.5367,0.0955,17.3799,0.0031,Good Fit
3440707857129932672,185908034,95.263824,35.066242,7898.8366207,67.1780539121,7.95536492813,-0.0226675189176,0.0226675189176,0.568181397509,-0.0131305804295,0.0131305804295,,,-9.0,0.06,17.1851,0.0031,Good Fit
3669065354086975872,812815099,217.69972,4.6439853,7728.46294474,58.4232905748,8.0300337243,-0.0194313511122,0.0194313511122,0.611877150314,-0.0117423640818,0.0117423640818,,,-9.2,0.07,17.0125,0.003,Good Fit
367949367212923392,353915195,12.3002,38.691536,9597.08503573,69.026682836,7.95433215342,-0.0221324380438,0.0221324380438,0.57261210689,-0.012734830318,0.012734830318,,,-7.94,0.06,17.1333,0.003,Good Fit
4502205519647039616,746414228,270.78198,16.58079,8367.0,447.0,7.9928,-0.0937,0.0962,0.5727,-0.0539,0.0587,-3.933,0.2057,-8.9933,0.2316,17.7485,0.0029,Good Fit
642549544391197440,713109166,151.05194,24.646795,10875.1810745,114.069931641,7.99361429178,-0.0189791294041,0.0189791294041,0.599096869385,-0.0111104358244,0.0111104358244,,,-6.62,0.06,16.4716,0.0031,Good Fit
839750257663742464,42502046,170.14723,52.964737,10472.0,773.0,8.0703,-0.1181,0.1227,0.6238,-0.0702,0.0774,-5.3908,0.1287,-9.3165,0.1092,16.7456,0.0028,Good Fit
866574493091351936,174504020,113.44109,23.25801,8533.0,395.0,8.0822,-0.0884,0.0907,0.6275,-0.0539,0.0576,-5.523,1.3583,-11.0096,0.0597,17.4497,0.003,Good Fit
972551088836290816,632707021,91.296104,52.738083,12723.0,1179.0,7.8255,-0.1491,0.16,0.4896,-0.0717,0.0877,-4.6457,0.1145,-9.0097,0.1742,17.3113,0.0029,Good Fit
994846611963848704,853011165,100.23577,55.4549,12449.7697377,168.942786747,7.97589772667,-0.0329114474003,0.0329114474003,0.592768419105,-0.0189513360111,0.0189513360111,,,-5.2,0.2,17.7059,0.0031,"Good spectral fit, but H-alpha inconsistent with best-fit photometric solution"

